Analytic Integration of the Newton Potential over Cuboids and an Application to Fast Multipole Methods

We present simplified formulae for the analytic integration of the Newton potential of polynomials over boxes in two- and three-dimensional space. These are implemented in an easy-to-use C++ library that allows computations in arbitrary precision arithmetic which is also documented here. We describe how these results can be combined with fast multipole methods for general, non-polynomial data.

==> errors.dat <==
k         fh          uh
0         2.81979     2.04679
1         4.25768     0.0409008
2         2.00535     0.010193
3         0.583141    0.000540709
4         0.11049     7.33319e-6
5         0.0123166   1.40012e-7



==> timings.dat <==
NDOF      time
9600      0.0504819
19232     0.178221
62848     1.00058
299648    7.33299
1800768   54.1255
12330528  474.286

